Consistency in Distributed Data Stores

This paper focuses on the problem of consistency in distributed data stores.We define strong consistency model which provides a simple semantics for application programmers, but impossible to achieve with availability and partition-tolerance. We also define weaker consistency models including causal and eventual consistency. We review COPS and GentleRain as two causally consistent data stores as well as Dynamo as an eventually consistent data store. We provide insights about scenarios where each of these methods is suitable, and some future research directions.

==> FAQ.txt <==
Good Morning!


Here are some answers to questions students have asked about the oral presentation.

 1.      Please schedule for 2 hours though the total time is often less.

2.      Please plan the length of the presentation to be approximately 45-50 minutes if there were no questions/interruptions, but you should expect that there will be questions/interruptions.

3.      You do not need to provide a copy of the presentation to your committee, but this may be helpful to the committee.
4.      You can bring copies of the papers to use as a reference to answer questions during the oral examination.

 Thank you!
